Few-Shot Concept Unlearning with Low Rank Adaptation

Image Generation models are a trending topic nowadays, with many people utilizing Artificial Intelligence models in order to generate images. There are many such models which, given a prompt of a text, will generate an image which depicts said prompt. There are many image generation models, such as Latent Diffusion Models, Denoising Diffusion Probabilistic Models, Generative Adversarial Networks and many more. When generating images, these models can generate sensitive image data, which can be threatening to privacy or may violate copyright laws of private entities. Machine unlearning aims at removing the influence of specific data subsets from the trained models and in the case of image generation models, remove the influence of a concept such that the model is unable to generate said images of the concept when prompted. Conventional retraining of the model can take upto days, hence fast algorithms are the need of the hour. In this paper we propose an algorithm that aims to remove the influence of concepts in diffusion models through updating the gradients of the final layers of the text encoders. Using a weighted loss function, we utilize backpropagation in order to update the weights of the final layers of the Text Encoder componet of the Stable Diffusion Model, removing influence of the concept from the text-image embedding space, such that when prompted, the result is an image not containing the concept. The weighted loss function makes use of Textual Inversion and Low-Rank Adaptation.We perform our experiments on Latent Diffusion Models, namely the Stable Diffusion v2 model, with an average concept unlearning runtime of 50 seconds using 4-5 images.

==> plan.txt <==
Introduction
cite the survey paper
# related work
1. machine unlearning
    boundary unlearning
    sisa
    amnesiac learning
    layer attack unlearning
    bad teacher,
    fast yet effective
    svd, gradient projected memory, gradient span paper
    salun

    group them according to the type of methods like PGD attack are BU and LAU etc, find tune methods, others.
    

2. zero shot
    gtk method, chundawat
    should we include the pre prints?

3.  model inversion
    
4. proposed method
    justifications as though why they lie inside the decision boundary and unlearn.
    formulas
    unlearning algorithm, referring to svd paper, whenever their stuff is shown.

    demonstrate the nearness of the synthetic samples as compared to the mean of the orignal samples as we keep iterating to improve the synthetic samples

    show the decision space, before after unlearning via samples

    show the generated images and their corresponding label.
    
    
5. experiments and results
    datasets:
        svhn, mnist, cifar-10, cifar-100, gtsrb
    
    grad-cams
    multiple class unlearning
    confusion matrices
    MIA
    
    models:
        vgg11_bn, resnet9, resnet18, AllCNN

    methods: gtk, random fine tune, BU, LAU, 
    
    compare unlearn time

6. conclusion


Notes:
    1. check for latest Unlearning metrics
    2. show that euclidian distance between synthetic sample and mean of original features reduce as i keep improving the sample?



Attention here !
1. visualize the feature space per layer or model (if possible) and show the progress of the feature point of the synthetic image being optimized.
2. after an unlearning, visualize the feature space per layer.

by doing the above two points, maybe we can justify the proposed algorithm. the theoretical or empirical guarantees are given by sangamesh paper itself.

but since this is iterative, what if in the first iteration, the samples lead to removal of dimensions where it is remain set dominant? not possible as the overlap happened because even forget set has some contribution in that region and hence is removed.

In the next iterations, we will remove the remaining dimensions.

an unlearned model shouldn't spit the unlearn class as output.
hence it shouldn't output even for random images/unrealistic as unlearn class.
The retrained model doesnt know that the unlearn class even exist.

---------------------------------------------------------------------

- show the difference in results when synthetic images sampled from noise versus real image distribution like imagenet
- should we use optuna or what is present in the paper? no benefit
- 

models
- vgg11_bn
- AllCNN of chundawat
- resnet9


Datasets
- cifar-10
- cifar-100
- gtsrb

